Sharp volume and multiplicity bounds for Fano simplices

We present sharp upper bounds on the volume, Mahler volume and multiplicity for Fano simplices depending on the dimension and Gorenstein index. These bounds rely on the interplay between lattice simplices and unit fraction partitions. Moreover, we present an efficient procedure for explicitly classifying Fano simplicies of any dimension and Gorenstein index and we carry out the classification up to dimension four for various Gorenstein indices.

==> fwps-d=2-data.txt <==
x y
1 5
2 7
3 18
4 13
5 33
6 26
7 45
8 27
9 51
10 51
11 67
12 53
13 69
14 74
15 133
16 48
17 89
18 81
19 102
20 110
21 178
22 105
23 124
24 109
25 161
26 119
27 164
28 135
29 142
30 187
31 140
32 105
33 274
34 159
35 383
36 169
37 145
38 166
39 329
40 221
41 177
42 266
43 180
44 230
45 404
46 189
47 220
48 213
49 315
50 264
51 384
52 233
53 225
54 260
55 573
56 298
57 420
58 241
59 276
60 393
61 216
62 252
63 593
64 202
65 607
66 394
67 247
68 321
69 540
70 560
71 310
72 353
73 249
74 283
75 701
76 336
77 783
78 458
79 316
80 439
81 464
82 318
83 341
84 557
85 764
86 307
87 638
88 464
89 363
90 612
91 816
92 389
93 639
94 368
95 914
96 432
97 341
98 551
99 893
100 549
101 352
102 583
103 385
104 539
105 1377
106 383
107 409
108 536
109 377
110 840
111 756
112 580
113 377
114 642
115 1058
116 512
117 1010
118 462
119 1191
120 807
121 702
122 402
123 811
124 478
125 888
126 876
127 416
128 406
129 869
130 946
131 480
132 868
133 1202
134 483
135 1321
136 680
137 450
138 772
139 505
140 1172
141 931
142 522
143 1395
144 707
145 1204
146 482
147 1319
148 540
149 518
150 997
151 499
152 745
153 1261
154 1204
155 1308
156 965
157 493
158 543
159 1088
160 919
161 1477
162 748
163 517
164 670
165 2128
166 590
167 635
168 1160
169 895
170 1211
171 1395
172 613
173 562
174 962
175 2017
176 907
177 1156
178 646
179 689
180 1285
181 554
182 1338
183 1119
184 864
185 1442
186 963
187 1710
188 762
189 1864
190 1307
191 655
192 865
193 579
194 661
195 2507
196 1025
197 647
198 1319
199 651
200 1169
201 1206
202 665
203 1781
204 1236
205 1642
206 690
207 1756
208 1009
209 1971
210 1937
211 599
212 787
213 1350
214 736
215 1799
216 1137
217 1736
218 710
219 1353
220 1845
221 1812
222 1127
223 743
224 1266
225 2152
226 709
227 727
228 1348
229 721
230 1578
231 2935
232 1088
233 733
234 1510
235 1915
236 926
237 1528
238 1862
239 886
240 1632
241 685
242 1175
243 1443
244 815
245 2812
246 1221
247 2046
248 1056
249 1580
250 1431
251 894
252 1818
253 2264
254 805
255 3043
256 802
257 753
258 1291
259 2020
260 2038
261 1989
262 856
263 885
264 1782
265 2056
266 1897
267 1625
268 929
269 912
270 1947
271 838
272 1363
273 3391
274 879
275 3055
276 1642
277 818
278 917
279 2210
280 2424
281 790
282 1377
283 856
284 1071
285 3460
286 2076
287 2391
288 1453
289 1484
290 1877
291 1681
292 948
293 904
294 2012
295 2383
296 1249
297 2850
298 976
299 2588
300 2103
301 2271
302 927
303 1793
304 1426
305 2250
306 1972
307 938
308 2473
309 1860
310 2026
311 1005
312 2087
313 926
314 1025
315 4488
316 1081
317 928
318 1569
319 2796
320 1812
321 1927
322 2271
323 2713
324 1586
325 3203
326 973
327 1919
328 1446
329 2760
330 2926
331 936
332 1200
333 2361
334 1107
335 2620
336 2310
337 963
338 1589
339 1995
340 2600
341 2811
342 2142
343 2250
344 1409
345 4063
346 1052
347 1037
348 2026
349 1083
350 3030
351 3339
352 1922
353 981
354 1748
355 2795
356 1338
357 4351
358 1206
359 1286
360 2648
361 1840
362 1106
363 3122
364 2561
365 2555
366 1646
367 1068
368 1677
369 2638
370 2301
371 2894
372 2000
373 1091
374 2691
375 3684
376 1651
377 3009
378 2783
379 1105
380 2855
381 2155
382 1200
383 1203
384 1768
385 6332
386 1141
387 2799
388 1285
389 1219
390 3465
391 3270
392 2295
393 2265
394 1239
395 3054
396 2866
397 1105
398 1249
399 4731
400 2305
401 1116
402 1885
403 2957
404 1390
405 3915
406 2826
407 3158
408 2565
409 1115
410 2555
411 2287
412 1358
413 3398
414 2556
415 3205
416 2165
417 2492
418 2949
419 1431
420 4108
421 1094
422 1217
423 3078
424 1760
425 4164
426 2023
427 3040
428 1500
429 5493
430 2644
431 1378
432 2278
433 1219
434 2933
435 4870
436 1425
437 3631
438 2018
439 1358
440 3754
441 4423
442 3008
443 1237
444 2359
445 3292
446 1353
447 2650
448 2466
449 1379
450 3274
451 3514
452 1447
453 2560
454 1414
455 7089
456 2848
457 1253
458 1398
459 4114
460 3378
461 1373
462 4169
463 1293
464 2138
465 5160
466 1406
467 1421
468 3172
469 3335
470 2915
471 2590
472 2064
473 3658
474 2278
475 4860
476 3652
477 3369
478 1547
479 1588
480 3338
481 3188
482 1401
483 5700
484 2548
485 3406
486 2281
487 1344
488 1830
489 2754
490 4192
491 1404
492 2668
493 3902
494 3328
495 6896
496 2038
497 3814
498 2330
499 1416
500 3011
501 2913
502 1613
503 1657
504 3799
505 3520
506 3272
507 4384
508 1576
509 1494
510 4305
511 3575
512 1640
513 4517
514 1503
515 3701
516 2737
517 4273
518 3403
519 2996
520 4267
521 1478
522 3104
523 1466
524 1802
525 7509
526 1634
527 4037
528 3564
529 2789
530 3212
531 3868
532 3678
533 3737
534 2476
535 3887
536 2106
537 3155
538 1718
539 6181
540 4065
541 1420
542 1575
543 3027
544 2885
545 3867
546 4836
547 1465
548 1770
549 3682
550 4529
551 4392
552 3504
553 4015
554 1618
555 6008
556 1820
557 1620
558 3368
559 4072
560 4936
561 6390
562 1592
563 1552
564 2965
565 3889
566 1689
567 5544
568 2333
569 1652
570 4795
571 1602
572 4434
573 3271
574 3852
575 5863
576 2908
577 1549
578 2706
579 3169
580 4176
581 4269
582 2612
583 4576
584 2233
585 7696
586 1736
587 1722
588 4184
589 4322
590 3590
591 3298
592 2372
593 1718
594 4234
595 9257
596 1951
597 3366
598 3875
599 1881
600 4389
601 1574
602 3728
603 3972
604 1866
605 6423
606 2696
607 1722
608 3098
609 6950
610 3522
611 4622
612 4139
613 1644
614 1836
615 6694
616 5131
617 1649
618 2773
619 1736
620 4341
621 5618
622 1870
623 4809
624 4156
625 4346
626 1802
627 7274
628 1959
629 4514
630 6352
631 1612
632 2433
633 3333
634 1823
635 4371
636 3354
637 6323
638 4188
639 4520
640 3635
641 1715
642 2916
643 1823
644 4506
645 7074
646 4319
647 1933
648 3365
649 5292
650 5106
651 6968
652 1946
653 1741
654 2920
655 4675
656 2804
657 4320
658 4422
659 2027
660 6340
661 1778
662 1907
663 7743
664 2702
665 10245
666 3736
667 5199
668 2225
669 3779
670 4070
671 5059
672 4770
673 1785
674 1975
675 7115
676 3138
677 1800
678 3010
679 4765
680 5302
681 3703
682 4377
683 1932
684 4516
685 4614
686 3880
687 3765
688 2694
689 4884
690 5691
691 1879
692 2204
693 9817
694 2016
695 4935
696 4245
697 4979
698 2058
699 3967
700 6113
701 2006
702 4880
703 4827
704 3846
705 7448
706 1979
707 4874
708 3689
709 1899
710 4258
711 4962
712 2968
713 5426
714 6400
715 10949
716 2430
717 4126
718 2273
719 2346
720 5396
721 4971
722 3142
723 3797
724 2211
725 6642
726 4539
727 2031
728 5772
729 4310
730 4074
731 5131
732 3557
733 1995
734 2170
735 10340
736 3594
737 5315
738 4129
739 2017
740 4953
741 8510
742 4641
743 2029
744 4253
745 5087
746 2140
747 5199
748 5744
749 5462
750 5214
751 2016
752 3193
753 4254
754 4889
755 5371
756 5749
757 1994
758 2193
759 8978
760 5904
761 1980
762 3312
763 5242
764 2458
765 9606
766 2233
767 5766
768 3489
769 2119
770 8985
771 4011
772 2268
773 2107
774 4317
775 7042
776 2956
777 8393
778 2360
779 5875
780 7332
781 6100
782 5006
783 6667
784 4496
785 5100
786 3398
787 2075
788 2481
789 4397
790 4630
791 5611
792 5867
793 4901
794 2220
795 8460
796 2466
797 2260
798 6880
799 6078
800 4896
801 5314
802 2253
803 5600
804 3984
805 12112
806 4939
807 4437
808 3058
809 2309
810 5814
811 2171
812 5646
813 4392
814 5038
815 5581
816 5234
817 5700
818 2350
819 11102
820 5643
821 2153
822 3545
823 2238
824 3159
825 11531
826 5398
827 2283
828 5397
829 2187
830 4884
831 4469
832 4285
833 8861
834 3765
835 6056
836 6464
837 7017
838 2620
839 2694
840 8441
841 3965
842 2269
843 4384
844 2431
845 8326
846 4714
847 8833
848 3382
849 4553
850 6596
851 5856
852 4319
853 2288
854 5164
855 10993
856 3328
857 2356
858 7478
859 2312
860 5801
861 9136
862 2547
863 2497
864 4697
865 5718
866 2446
867 6730
868 5484
869 6534
870 6917
871 5540
872 3252
873 5557
874 5321
875 10713
876 4270
877 2334
878 2542
879 4902
880 7522
881 2460
882 6670
883 2344
884 6160
885 9235
886 2471
887 2423
888 5080
889 5915
890 5214
891 8441
892 2714
893 6693
894 4007
895 6512
896 4990
897 10773
898 2695
899 6610
900 6814
901 6272
902 5506
903 9442
904 3258
905 5816
906 3838
907 2399
908 2809
909 5908
910 10177
911 2550
912 5709
913 6829
914 2558
915 9287
916 2764
917 6498
918 6340
919 2496
920 7013
921 4939
922 2718
923 6713
924 9004
925 7724
926 2584
927 6153
928 4575
929 2529
930 7322
931 9182
932 2842
933 5078
934 2779
935 13868
936 6796
937 2430
938 5740
939 4960
940 6454
941 2449
942 4071
943 6991
944 4101
945 14187
946 5486
947 2486
948 4802
949 5801
950 7129
951 5081
952 7792
953 2524
954 5155
955 6491
956 3133
957 10846
958 2883
959 6745
960 6675
961 4205
962 5672
963 6246
964 2775
965 6352
966 8171
967 2564
968 5300
969 10330
970 5464
971 2671
972 4823
973 6707
974 2774
975 13411
976 3500
977 2540
978 4188
979 7462
980 8759
981 6201
982 2733
983 2678
984 5591
985 6671
986 6360
987 10574
988 6643
989 7241
990 9723
991 2559
992 4449
993 5145
994 6171
995 6583
996 5017
997 2633
998 2858
999 8000
1000 6407
